Real-Time Point Cloud Fusion of Multi-LiDAR Infrastructure Sensor Setups with Unknown Spatial Location and Orientation

The use of infrastructure sensor technology for traffic detection has already been proven several times. However, extrinsic sensor calibration is still a challenge for the operator. While previous approaches are unable to calibrate the sensors without the use of reference objects in the sensor field of view (FOV), we present an algorithm that is completely detached from external assistance and runs fully automatically. Our method focuses on the high-precision fusion of LiDAR point clouds and is evaluated in simulation as well as on real measurements. We set the LiDARs in a continuous pendulum motion in order to simulate real-world operation as closely as possible and to increase the demands on the algorithm. However, it does not receive any information about the initial spatial location and orientation of the LiDARs throughout the entire measurement period. Experiments in simulation as well as with real measurements have shown that our algorithm performs a continuous point cloud registration of up to four 64-layer LiDARs in real-time. The averaged resulting translational error is within a few centimeters and the averaged error in rotation is below 0.15 degrees.

==> res/img/evaluation_exact/rotational_error_exact.txt <==
Junction, sensor 0, RMSE (degrees): 0.08005633602341991
Junction, sensor 1, RMSE (degrees): 0.01721004695816635
Junction, sensor 2, RMSE (degrees): 0.0330433233460511
Junction, sensor 3, RMSE (degrees): 0.14525373444996945
Junction, average of rot rmse values: 0.0688908601944017
Curve, sensor 0, RMSE (degrees): 0.027626966264943868
Curve, sensor 1, RMSE (degrees): 0.06463400033046364
Curve, sensor 2, RMSE (degrees): 0.023646859742468336
Curve, sensor 3, RMSE (degrees): 0.14849396352856495
Curve, average of rot rmse values: 0.0661004474666102
Straight, sensor 0, RMSE (degrees): 0.021446504154952195
Straight, sensor 1, RMSE (degrees): 0.021976308723203004
Straight, sensor 2, RMSE (degrees): 0.01611545183253381
Straight, sensor 3, RMSE (degrees): 0.1449669547966734
Straight, average of rot rmse values: 0.051126304876840604


==> res/img/evaluation_exact/runtime_exact.txt <==
Junction, initial runtime: 10007
Curve, initial runtime: 11563
Straight, initial runtime: 11967
Real (small), initial runtime: 11033
Real (large), initial runtime: 11281
Junction, continuous average runtime: 298.5596446700508
Curve, continuous average runtime: 242.51237623762376
Straight, continuous average runtime: 271.4035532994924
Real (small), continuous average runtime: 221.8589108910891
Real (large), continuous average runtime: 218.14285714285714


==> res/img/evaluation_exact/translational_error_exact.txt <==
Junction, sensor 0, RMSE (m): 0.022502523660488827
Junction, sensor 1, RMSE (m): 0.02716203552002609
Junction, sensor 2, RMSE (m): 0.03796617453499997
Junction, sensor 3, RMSE (m): 0.01678576267747148
Junction, average of trans rmse values: 0.02610412409824659
Curve, sensor 0, RMSE (m): 0.019924334125647564
Curve, sensor 1, RMSE (m): 0.018583457278058473
Curve, sensor 2, RMSE (m): 0.02155613800531324
Curve, sensor 3, RMSE (m): 0.016430980506033647
Curve, average of trans rmse values: 0.01912372747876323
Straight, sensor 0, RMSE (m): 0.038956455066019406
Straight, sensor 1, RMSE (m): 0.018566506903919273
Straight, sensor 2, RMSE (m): 0.017176136568897542
Straight, sensor 3, RMSE (m): 0.036346557732384474
Straight, average of trans rmse values: 0.027761414067805173
Real (small), sensor 0, RMSE (m): 0.19362383259316943
Real (small), sensor 1, RMSE (m): 0.07335017121380549
Real (small), sensor 2, RMSE (m): 0.1381348815019708
Real (small), average of trans rmse values: 0.1350362951029819
Real (large), sensor 0, RMSE (m): 0.9176390111090144
Real (large), sensor 1, RMSE (m): 0.6321934588244509
Real (large), sensor 2, RMSE (m): 0.6238148424230164
Real (large), sensor 3, RMSE (m): 0.36859396520457066
Real (large), average of trans rmse values: 0.6355603193902631


==> res/img/evaluation_fast/rotational_error_fast.txt <==
Junction, sensor 0, RMSE (degrees): 0.14538338642499116
Junction, sensor 1, RMSE (degrees): 0.08843847827500113
Junction, sensor 2, RMSE (degrees): 0.10823559529651165
Junction, sensor 3, RMSE (degrees): 0.1755201311574826
Junction, average of rot rmse values: 0.12939439778849665
Curve, sensor 0, RMSE (degrees): 0.4112066979391258
Curve, sensor 1, RMSE (degrees): 0.25877892919134166
Curve, sensor 2, RMSE (degrees): 0.18432073348557548
Curve, sensor 3, RMSE (degrees): 0.16996789573724785
Curve, average of rot rmse values: 0.2560685640883227
Straight, sensor 0, RMSE (degrees): 0.20451956771990967
Straight, sensor 1, RMSE (degrees): 0.25878146809551383
Straight, sensor 2, RMSE (degrees): 0.13679983246529867
Straight, sensor 3, RMSE (degrees): 0.17497213140870724
Straight, average of rot rmse values: 0.19376824992235736


==> res/img/evaluation_fast/runtime_fast.txt <==
Junction, initial runtime: 10029
Curve, initial runtime: 10890
Straight, initial runtime: 12108
Real (small), initial runtime: 11027
Real (large), initial runtime: 11277
Junction, continuous average runtime: 97.15736040609137
Curve, continuous average runtime: 80.82673267326733
Straight, continuous average runtime: 83.74238578680203
Real (small), continuous average runtime: 86.48756218905473
Real (large), continuous average runtime: 60.245


==> res/img/evaluation_fast/translational_error_fast.txt <==
Junction, sensor 0, RMSE (m): 0.07081252775570673
Junction, sensor 1, RMSE (m): 0.11627546952145242
Junction, sensor 2, RMSE (m): 0.1633235420610368
Junction, sensor 3, RMSE (m): 0.08944428466998114
Junction, average of trans rmse values: 0.10996395600204426
Curve, sensor 0, RMSE (m): 0.0776120691690642
Curve, sensor 1, RMSE (m): 0.09717281838870712
Curve, sensor 2, RMSE (m): 0.1560678930706612
Curve, sensor 3, RMSE (m): 0.07682495104807152
Curve, average of trans rmse values: 0.10191943291912602
Straight, sensor 0, RMSE (m): 0.14518928500745903
Straight, sensor 1, RMSE (m): 0.09855092698267423
Straight, sensor 2, RMSE (m): 0.24874816049565754
Straight, sensor 3, RMSE (m): 0.2154326668722903
Straight, average of trans rmse values: 0.17698025983952026
Real (small), sensor 0, RMSE (m): 0.18863656651857302
Real (small), sensor 1, RMSE (m): 0.11069962896218183
Real (small), sensor 2, RMSE (m): 0.15041793452672364
Real (small), average of trans rmse values: 0.14991804333582617
Real (large), sensor 0, RMSE (m): 0.962675401109458
Real (large), sensor 1, RMSE (m): 0.6182078388731549
Real (large), sensor 2, RMSE (m): 1.0995641621950525
Real (large), sensor 3, RMSE (m): 0.23483584919687073
Real (large), average of trans rmse values: 0.728820812843634

